ALMA detection of water vapour in the low mass protostar IRAS 16293$-$2422

The low mass protostar IRAS 16293$-$2422 is a well-known young stellar system that is observed in the L1689N molecular cloud in the constellation of Ophiuchus. In the interstellar medium and solar system bodies, water is a necessary species for the formation of life. We present the spectroscopic detection of the rotational emission line of water (H$_{2}$O) vapour from the low mass protostar IRAS 16293$-$2422 using the Atacama Large Millimeter/submillimeter Array (ALMA) band 5 observation. The emission line of H$_{2}$O is detected at frequency $\nu$ = 183.310 GHz with transition J=3$_{1,3}$$-$2$_{2,2}$. The statistical column density of the emission line of water vapour is $N$(H$_{2}$O) = 4.2$\times$10$^{16}$ cm$^{-2}$ with excitation temperature ($T_{ex}$) = 124$\pm$10 K. The fractional abundance of H$_{2}$O with respect to H$_{2}$ is 1.44$\times$10$^{-7}$ where $N$(H$_{2}$) = 2.9$\times$10$^{23}$ cm$^{-2}$.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

